Exploring the Gas-Phase Metallicity Gradients of Star-forming Galaxies at Cosmic Noon

We explore the relationships between the [O/H] gas-phase metallicity radial gradients and multiple galaxy properties for 238 star-forming galaxies at 0.6<z<2.6 selected from the CANDELS Ly$\alpha$ Emission at Reionization (CLEAR) survey with stellar mass 8.5 < log $M_{*}/M_{\odot}$ < 10.5. The gradients cover the range from -0.11 to 0.22 dex kpc$^{-1}$, with the median value close to zero. We reconstruct the nonparametric star-formation histories (SFHs) of the galaxies with spectral energy distribution modeling using Prospector with more than 40 photometric bands from HST, Spitzer and ground-based facilities. In general, we find weak or no correlations between the metallicity gradients and most galaxy properties, including the mass-weighted age, recent star formation rate, dust attenuation, and morphology as quantified by both parametric and non-parametric diagnostics. We find a significant but moderate correlation between the gradients and the 'evolutionary time', a temporal metric that characterizes the evolutionary status of a galaxy, with flatter gradients observed in more evolved galaxies. Also, there is evidence that galaxies with multiple star-formation episodes in their SFHs tend to develop more negative gas-phase metallicity gradients (higher [O/H] at the center). We conclude that gas kinematics, e.g. radial inflows and outflows, is likely an important process in setting the gas-phase metallicity gradients, in addition to the evolution of the SFH radial profile. Since the gradients are largely independent on the galaxies' physical properties, and only weakly dependent on their SFH, it would appear that the timescale of the gas kinematics is significantly shorter than the evolution of star formation.

==> data_trim.csv <==
Field,ID,z,lg(M/M_{\odot}),Z\ slope(dex/kpc),rSFR(M_{\odot}/yr),t_{mw}(Gyr),\tau_{tot}(Gyr),\tau_1(Gyr),\tau_2(Gyr),Skewness
GOODSN,7717,1.51,9.102,0.124,1.613,4.869,8.247,4.567,3.724,0.311
GOODSN,7904,1.02,8.723,0.063,0.608,5.92,8.387,4.219,4.306,-0.035
GOODSN,8344,1.24,9.257,0.035,8.221,2.435,7.612,6.287,2.198,1.453
GOODSN,8797,1.98,9.929,0.013,5.043,7.457,6.793,3.228,4.032,-0.635
GOODSN,9041,0.88,8.349,0.158,0.376,4.563,8.705,5.221,3.617,0.527
GOODSN,9558,1.43,9.111,0.046,2.161,4.47,8.346,4.927,3.531,0.488
GOODSN,9850,1.24,9.251,-0.051,1.009,4.208,7.441,4.508,3.075,0.548
GOODSN,10267,1.67,9.748,0.015,5.448,4.84,8.712,5.067,3.738,0.438
GOODSN,10422,1.5,10.282,0.028,4.146,6.934,7.639,3.822,4.102,-0.206
GOODSN,10703,1.72,8.859,0.093,3.009,2.492,7.179,5.596,2.188,1.398
GOODSN,10968,2,10.286,0.089,7.613,8.001,7.498,3.507,4.366,-0.53
GOODSN,11264,2.44,9.554,0.004,16.477,2.543,7.325,5.663,2.277,1.274
GOODSN,11391,2.05,9.796,-0.026,13.116,2.245,7.296,6.182,2.032,1.562
GOODSN,11659,1.65,9.171,0.122,5.822,1.867,6.317,5.564,1.633,1.932
GOODSN,11731,1.79,9.256,0.124,3.494,5.001,8.728,4.528,4.205,0.19
GOODSN,11916,2,9.906,0.02,3.746,6.807,8.276,4.009,4.514,-0.244
GOODSN,12186,1.98,10.316,0.027,2.9,8.312,6.232,3.068,3.703,-0.607
GOODSN,12353,2.3,9.628,0.05,2.374,7.088,8.262,3.938,4.6,-0.32
GOODSN,12851,1.25,9.419,0.004,0.868,5.126,8.845,4.913,3.99,0.324
GOODSN,12995,1.67,9.609,0.076,5.116,6.02,8.333,4.17,4.317,-0.076
GOODSN,13696,2.09,9.839,-0.014,11.866,3.236,8.366,5.896,2.896,0.986
GOODSN,14026,1.86,9.629,0.081,7.623,7.25,8.714,3.916,5.105,-0.489
GOODSN,14246,1.88,8.908,0.134,5.642,1.248,5.641,6.127,1.162,2.479
GOODSN,14895,1.99,9.566,0.022,8.674,3.954,8.182,5.018,3.316,0.616
GOODSN,15439,2.36,9.799,0.007,42.785,1.667,6.646,6.522,1.553,2.055
GOODSN,15590,1,9.451,0.036,2.145,5.294,7.768,4.195,3.651,0.165
GOODSN,17057,1.58,9.63,0.041,1.143,6.16,7.764,4.032,3.918,-0.011
GOODSN,17111,0.84,9.426,-0.001,3.865,5.197,8.38,4.662,3.797,0.275
GOODSN,18134,2.34,10.042,0.068,2.761,8.066,6.65,3.189,3.955,-0.64
GOODSN,18390,1.57,9.437,0.144,3.869,4.027,8.113,4.987,3.282,0.601
GOODSN,18580,1.36,9.338,-0.05,5.977,3.378,8.197,5.591,2.951,0.886
GOODSN,18730,1.52,9.243,0.105,8.823,3.259,8.518,5.878,3.019,0.923
GOODSN,18919,1.95,9.462,0.101,9.677,1.151,5.251,5.898,1.022,2.761
GOODSN,19208,1.86,10.104,0.087,9.466,7.001,7.37,3.543,4.176,-0.415
GOODSN,23274,2.33,10.715,0.105,3.525,8.438,5.863,2.952,3.505,-0.602
GOODSN,23563,1.25,9.607,0.104,1.695,6.403,8.603,4.24,4.549,-0.126
GOODSN,24253,1.97,9.648,0.108,3.49,6.611,8.243,3.965,4.521,-0.255
GOODSN,27421,1.01,8.965,0.035,5.19,2.296,7.235,5.792,2.135,1.435
GOODSN,27359,1.52,9.531,-0.06,3.355,2.266,7.103,6.399,1.874,1.67
GOODSN,26789,1.36,10.102,-0.01,4.112,6.566,7.393,3.728,3.932,-0.185
GOODSN,26579,1.99,9.877,-0.01,20.336,2.105,6.929,5.986,1.854,1.755
GOODSN,26326,0.87,8.617,0.07,0.792,5.298,8.646,4.387,4.308,0.083
GOODSN,26647,1.56,9.565,0.146,2.775,4.847,8.016,4.528,3.552,0.346
GOODSN,25989,1.63,9.397,0.054,2.787,3.629,7.884,5.306,2.869,0.93
GOODSN,25667,1.12,9.021,0.021,1.731,3.468,8.036,5.391,2.941,0.875
GOODSN,24809,2.04,10.596,0.063,2.993,7.725,7.217,3.521,4.081,-0.379
GOODSN,24665,1.04,10.029,-0.064,3.027,5.37,8.096,4.527,3.671,0.285
GOODSN,24691,1.23,8.661,0.014,0.868,4.731,8.268,4.647,3.68,0.347
GOODSN,24334,1.75,10.084,0.056,13.457,4.112,8.428,5.278,3.336,0.672
GOODSN,24180,1.73,9.748,-0.014,5.196,3.69,7.644,5.043,2.857,0.839
GOODSN,24063,1.69,9.151,-0.038,3.31,4.201,7.95,4.681,3.377,0.479
GOODSN,8358,0.97,9.481,0.064,1.409,7.816,7.179,3.389,4.215,-0.582
GOODSN,9236,1.19,9.242,0.082,1.602,2.53,6.975,5.807,1.987,1.535
GOODSN,9328,2.05,9.883,0.055,25.832,3.765,7.977,5.016,3.14,0.725
GOODSN,9339,1.46,9.923,0.02,8.856,6.114,8.537,4.32,4.368,-0.04
GOODSN,10101,1.22,10.325,-0.011,1.718,1.618,3.004,2.373,0.697,4.473
GOODSN,10944,1.24,10.853,-0.029,69.846,1.296,1.339,0.731,0.696,4.594
GOODSN,11522,1.24,11.198,0,16.318,3.519,1.583,1.061,1.05,0.789
GOODSN,11953,0.97,10.184,-0.035,3.777,4.669,8.315,5.045,3.417,0.553
GOODSN,12233,2.25,9.66,0.087,5.872,2.159,6.734,5.77,1.853,1.594
GOODSN,12537,1.32,10.341,-0.058,5.239,6.733,8.234,3.978,4.506,-0.247
GOODSN,12742,1.35,9.122,0,1.83,5.036,8.573,4.893,3.763,0.36
GOODSN,13488,1.51,9.632,0.003,16.78,1.483,6.269,6.691,1.343,2.285
GOODSN,14025,1.99,10.485,0.131,20.495,5.854,7.562,4.056,3.664,0.069
GOODSN,14858,1.22,10.461,0.136,2.271,3.494,3.5,2.292,1.391,2.654
GOODSN,15620,1.73,10.412,0.012,11.419,7.557,6.626,3.181,3.934,-0.637
GOODSN,16607,0.84,10.532,0,12.335,0.85,0.994,0.756,0.303,7.47
GOODSN,19435,1.57,10.164,0.026,10.817,4.304,7.991,4.78,3.335,0.525
GOODSN,20269,1.25,10.436,-0.027,13.99,7.758,8.393,3.765,4.952,-0.558
GOODSN,20984,1.14,10.8,-0.056,23.574,6.308,5.945,2.682,3.634,-1.013
GOODSN,23505,1.02,10.073,0.014,2.159,6.392,7.993,4.122,4.071,-0.033
GOODSN,24332,2.24,9.871,0.027,7.117,8.435,7.664,3.328,4.74,-0.843
GOODSN,27351,1.68,11.346,0.012,18.046,8.572,6.639,3.137,3.97,-0.648
GOODSN,27191,1.01,9.914,0.008,4.928,3.287,7.382,5.44,2.438,1.127
GOODSN,26013,2.1,9.935,0.018,31.772,2.952,7.87,5.622,2.665,1.083
GOODSN,25922,1.95,10.509,0.047,16.547,5.875,7.616,4.1,3.676,0.092
GOODSN,24750,1.22,9.965,0.036,10.648,3.253,7.936,5.579,2.757,0.988
GOODSN,24517,1.18,10.101,-0.073,3.716,5.829,7.921,4.065,3.995,0
GOODSN,24066,1.36,9.903,-0.02,9.52,6.445,8.447,3.983,4.697,-0.277
GOODSS,12880,1.49,9.672,0.052,7.37,2.782,8.035,6.357,2.417,1.371
GOODSS,12839,1.77,9.727,-0.011,4.73,6.072,8.38,4.22,4.314,-0.064
GOODSS,13444,1.43,9.258,0.001,1.7,5.781,7.945,4.039,4.038,-0.035
GOODSS,20540,1.61,9.768,0.061,4.06,3.41,7.604,5.226,2.701,0.983
GOODSS,21568,1.61,9.768,0.045,5.77,3.472,8.332,5.758,2.95,0.94
GOODSS,22051,1.3,9.406,0.028,1.8,5.349,8.512,4.571,4.01,0.202
GOODSS,23618,2.07,9.857,0.045,13.7,3.08,7.755,5.592,2.599,1.129
GOODSS,23632,1.61,9.461,-0.005,11.6,3.167,8.11,5.649,2.84,0.974
GOODSS,25966,1.71,9.77,-0.103,16.4,2.397,7.618,6.448,2.119,1.583
GOODSS,26136,2.31,9.801,0.027,17.7,1.588,6.299,6.402,1.416,2.183
GOODSS,11032,1.25,10.5,-0.031,2.88,2.38,5.72,4.85,1.5,2.29
GOODSS,13097,1.1,10.9,-0.035,2.31,5.72,6.74,3.08,3.85,-0.514
GOODSS,12770,1.91,10.736,-0.005,9.672,12.446,3.397,0.627,2.704,-7.061
GOODSS,13337,0.74,10.5,0.097,0.699,5.32,6.79,4.52,2.59,0.712
GOODSS,13400,1.09,10.342,0.003,5.189,11.792,5.054,0.954,5.452,-3.265
GOODSS,13552,1.61,9.815,0.022,3.871,4.235,7.654,4.873,2.993,0.723
GOODSS,13607,0.95,10.541,0.003,6.646,12.382,3.733,0.659,3.054,-6.218
GOODSS,14099,1.09,10.342,0.005,3.023,4.215,7.627,5.006,2.875,0.81
GOODSS,16719,1,10.2,-0.023,0.484,3.37,4.12,2.71,1.56,1.81
GOODSS,20168,1.04,10.6,0.009,0.84,4.37,3.79,2.86,1.24,1.49
GOODSS,20299,1.22,10.2,0.009,2.27,1.37,3.98,3.62,0.92,2.83
GOODSS,21282,1.33,10.027,-0.025,2.343,0.791,2.068,1.961,0.324,6.661
GOODSS,21258,1.43,9.234,0,5.712,4.39,8.768,5.112,3.748,0.471
GOODSS,21321,1.22,10.1,-0.042,0.735,1,0.877,0.568,0.36,0.712
GOODSS,21331,1.81,9.866,0.076,11.559,6.356,7.858,3.828,4.258,-0.255
GOODSS,21594,0.98,10.347,-0.053,2.377,4.736,7.566,4.233,3.391,0.307
GOODSS,21985,1.3,9.366,0.067,2.994,1.374,5.39,5.906,1.054,2.818
GOODSS,22005,1.25,10.029,-0.003,3.856,4.721,8.048,4.731,3.423,0.462
GOODSS,22101,1.11,9.858,0.012,1.764,5.097,7.865,4.557,3.412,0.392
GOODSS,22385,1.03,10.7,-0.023,0.948,6.84,9.41,4.43,5.18,-0.196
GOODSS,22593,1.22,10.9,-0.016,8.83,1.45,1.32,0.787,0.635,1.81
GOODSS,23947,0.97,10.069,0.048,3.691,8.04,6.668,3.238,3.906,-0.55
GOODSS,23486,2.14,10.677,0.01,17.719,8.187,6.123,2.985,3.72,-0.77
GOODSS,26301,0.93,10.032,0.065,0.52,5.215,7.435,4.157,3.356,0.332
GOODSS,26255,1.04,10.177,0.009,3.464,0.792,2.239,2.108,0.345,7.098
GOODSS,26209,0.95,10.05,0.017,0.922,1.45,3.759,3.121,0.887,3.318
GOODSS,25784,1.3,10.1,-0.07,1.96,1.43,2.86,2.14,0.68,5.29
GOODSS,24911,1.27,10.303,-0.008,2.427,9.63,10.515,3.045,9.024,-1.18
GOODSS,24738,0.74,10.1,-0.049,1.06,2.17,6.11,6,1.47,2.03
GOODSS,24987,1.26,10.9,0.028,5.34,1.86,3.32,2.58,0.929,3.15
